The Index of Invariance and its Implications for a Parameterized Least Squares Problem

We study the problem $x_{b,\omega} := \text{arg min}_{x \in \mathcal{S}} \|(A + \omega I)^{-1/2} (b - Ax)\|_2$, with $A = A^*$, for a subspace $\mathcal{S}$ of $\mathbb{F}^n$ ($\mathbb{F} = \mathbb{R}$ or $\mathbb{C}$), and $\omega > -\lambda_{min}(A)$. We show that there exists a subspace $\mathcal{Y}$ of $\mathbb{F}^n$, independent of $b$, such that $\{x_{b,\omega} - x_{b,\mu} \mid \omega,\mu > -\lambda_{min}(A)\} \subseteq \mathcal{Y}$, where $\dim(\mathcal{Y}) \leq \dim(\mathcal{S} + A\mathcal{S}) - \dim(\mathcal{S}) = \mathbf{Ind}_A(\mathcal{S})$, a quantity which we call the index of invariance of $\mathcal{S}$ with respect to $A$. In particular if $\mathcal{S}$ is a Krylov subspace, this implies the low dimensionality result of Hallman & Gu (2018). The problem is also such that when $A$ is positive and $\mathcal{S}$ is a Krylov subspace, it reduces to CG for $\omega = 0$ and to MINRES for $\omega \to \infty$. We study several properties of $\mathbf{Ind}_A(\mathcal{S})$ in relation to $A$ and $\mathcal{S}$. We show that the dimension of the affine subspace $\mathcal{X}_b$ containing the solutions $x_{b,\omega}$ can be smaller than $\mathbf{Ind}_A(\mathcal{S})$ for all $b$. However, we also exhibit some sufficient conditions on $A$ and $\mathcal{S}$, under which $\mathcal{X} := \text{Span}{\{x_{b,\omega} - x_{b,\mu} \mid b \in \mathbb{F}^n, \omega,\mu > -\lambda_{min}(A)\}}$ has dimension equal to $\mathbf{Ind}_A(\mathcal{S})$. We then study the injectivity of the map $\omega \mapsto x_{b,\omega}$, leading us to a proof of the convexity result from Hallman & Gu (2018). We finish by showing that sets such as $M(\mathcal{S},\mathcal{S}') = \{A \in \mathbb{F}^{n \times n} \mid \mathcal{S} + A\mathcal{S} = \mathcal{S}'\}$, for nested subspaces $\mathcal{S} \subseteq \mathcal{S}' \subseteq \mathbb{F}^n$, form smooth real manifolds, and explore some topological relationships between them.

==> data/example_2d_coords_A.txt <==
x   y
0.11769   0.0060554
0.11769   0.0060553
0.11769   0.0060551
0.11769   0.0060549
0.11769   0.0060547
0.11769   0.0060545
0.11769   0.0060542
0.11769   0.0060539
0.11769   0.0060536
0.11769   0.0060532
0.11769   0.0060527
0.11769   0.0060522
0.11769   0.0060516
0.11769   0.0060508
0.11768   0.00605
0.11768   0.0060491
0.11768   0.006048
0.11768   0.0060468
0.11768   0.0060454
0.11767   0.0060438
0.11767   0.0060419
0.11766   0.0060397
0.11766   0.0060373
0.11766   0.0060345
0.11765   0.0060312
0.11764   0.0060275
0.11763   0.0060232
0.11763   0.0060182
0.11761   0.0060126
0.1176   0.0060061
0.11759   0.0059986
0.11757   0.00599
0.11755   0.0059801
0.11753   0.0059688
0.11751   0.0059558
0.11748   0.0059409
0.11745   0.0059237
0.11741   0.005904
0.11737   0.0058814
0.11732   0.0058555
0.11727   0.0058257
0.1172   0.0057915
0.11713   0.0057523
0.11705   0.0057073
0.11695   0.0056557
0.11684   0.0055965
0.11671   0.0055287
0.11657   0.0054509
0.1164   0.0053619
0.11621   0.0052599
0.11599   0.0051432
0.11573   0.0050098
0.11544   0.0048572
0.11511   0.0046829
0.11473   0.0044841
0.11429   0.0042573
0.11379   0.0039991
0.11321   0.0037053
0.11255   0.0033716
0.1118   0.002993
0.11094   0.0025643
0.10996   0.0020797
0.10883   0.0015332
0.10755   0.00091831
0.1061   0.00022816
0.10444   -0.0005442
0.10256   -0.0014059
0.10044   -0.002364
0.098038   -0.0034253
0.095337   -0.0045963
0.092305   -0.0058828
0.088917   -0.0072896
0.085147   -0.0088203
0.080972   -0.010477
0.076374   -0.01226
0.07134   -0.014166
0.065866   -0.016192
0.059956   -0.018329
0.053627   -0.020566
0.046904   -0.022888
0.039829   -0.025278
0.032453   -0.027714
0.024841   -0.030171
0.017067   -0.032621
0.0092136   -0.035033
0.0013677   -0.037376
-0.0063812   -0.039616
-0.013946   -0.041721
-0.021243   -0.043659
-0.028199   -0.045397
-0.034751   -0.046908
-0.040848   -0.048165
-0.046451   -0.049147
-0.05154   -0.049832
-0.056103   -0.050207
-0.060144   -0.05026
-0.063677   -0.049985
-0.066727   -0.049381
-0.069325   -0.048452
-0.071509   -0.047207
-0.07332   -0.04566
-0.074802   -0.043831
-0.075998   -0.041745
-0.076953   -0.039432
-0.077707   -0.036925
-0.078299   -0.03426
-0.078763   -0.031476
-0.079131   -0.02861
-0.079429   -0.025702
-0.079678   -0.022789
-0.079896   -0.019905
-0.080096   -0.017084
-0.080287   -0.014352
-0.080477   -0.011732
-0.080668   -0.0092427
-0.080862   -0.0068984
-0.081059   -0.004708
-0.081258   -0.0026767
-0.081456   -0.00080562
-0.081652   0.000907
-0.081843   0.0024657
-0.082027   0.0038769
-0.082203   0.0051487
-0.082369   0.0062901
-0.082524   0.0073106
-0.082669   0.00822
-0.082802   0.009028
-0.082923   0.009744
-0.083034   0.010377
-0.083134   0.010936
-0.083224   0.011428
-0.083305   0.011861
-0.083377   0.012241
-0.083441   0.012574
-0.083498   0.012867
-0.083549   0.013123
-0.083594   0.013347
-0.083633   0.013542
-0.083668   0.013713
-0.083698   0.013863
-0.083725   0.013993
-0.083748   0.014107
-0.083769   0.014206
-0.083787   0.014293
-0.083803   0.014368
-0.083816   0.014434
-0.083829   0.014492
-0.083839   0.014542
-0.083848   0.014585
-0.083856   0.014623
-0.083863   0.014656
-0.083869   0.014685
-0.083875   0.01471
-0.083879   0.014732
-0.083883   0.014751
-0.083887   0.014767
-0.08389   0.014782
-0.083892   0.014794
-0.083895   0.014805
-0.083897   0.014815
-0.083899   0.014823
-0.0839   0.01483
-0.083901   0.014836
-0.083903   0.014842
-0.083904   0.014846
-0.083904   0.014851
-0.083905   0.014854
-0.083906   0.014857
-0.083907   0.01486
-0.083907   0.014862
-0.083907   0.014864
-0.083908   0.014866
-0.083908   0.014868
-0.083908   0.014869
-0.083909   0.01487
-0.083909   0.014871
-0.083909   0.014872
-0.083909   0.014873
-0.083909   0.014874
-0.08391   0.014874
-0.08391   0.014875
-0.08391   0.014875
-0.08391   0.014876
-0.08391   0.014876
-0.08391   0.014876
-0.08391   0.014877
-0.08391   0.014877
-0.08391   0.014877
-0.08391   0.014877
-0.08391   0.014877
-0.08391   0.014877
-0.08391   0.014878
-0.08391   0.014878
-0.08391   0.014878
-0.08391   0.014878
-0.08391   0.014878
-0.08391   0.014878
-0.08391   0.014878
-0.08391   0.014878
-0.08391   0.014878


==> data/example_2d_coords_B.txt <==
x y
0.18248 -0.00097717
0.18248 -0.00097722
0.18248 -0.00097729
0.18248 -0.00097736
0.18248 -0.00097744
0.18247 -0.00097754
0.18247 -0.00097765
0.18247 -0.00097778
0.18247 -0.00097792
0.18247 -0.00097809
0.18247 -0.00097828
0.18246 -0.0009785
0.18246 -0.00097876
0.18246 -0.00097905
0.18245 -0.00097939
0.18245 -0.00097977
0.18244 -0.00098021
0.18244 -0.00098072
0.18243 -0.00098131
0.18242 -0.00098198
0.18241 -0.00098275
0.1824 -0.00098364
0.18239 -0.00098465
0.18238 -0.00098582
0.18236 -0.00098716
0.18234 -0.0009887
0.18232 -0.00099047
0.1823 -0.00099251
0.18227 -0.00099484
0.18224 -0.00099752
0.1822 -0.0010006
0.18216 -0.0010041
0.18211 -0.0010082
0.18206 -0.0010128
0.182 -0.0010182
0.18193 -0.0010243
0.18184 -0.0010313
0.18175 -0.0010394
0.18164 -0.0010486
0.18151 -0.0010592
0.18137 -0.0010713
0.18121 -0.0010851
0.18102 -0.001101
0.1808 -0.0011191
0.18055 -0.0011398
0.18027 -0.0011635
0.17994 -0.0011904
0.17957 -0.0012212
0.17915 -0.0012561
0.17866 -0.0012959
0.17811 -0.0013409
0.17747 -0.0013919
0.17675 -0.0014495
0.17593 -0.0015144
0.175 -0.0015873
0.17394 -0.001669
0.17274 -0.00176
0.17138 -0.001861
0.16985 -0.0019726
0.16813 -0.0020951
0.16619 -0.0022286
0.16402 -0.002373
0.1616 -0.0025274
0.15892 -0.0026909
0.15594 -0.0028615
0.15266 -0.0030367
0.14907 -0.0032129
0.14515 -0.0033856
0.1409 -0.0035493
0.13632 -0.0036972
0.13141 -0.0038218
0.1262 -0.0039145
0.12069 -0.0039663
0.11491 -0.0039677
0.1089 -0.0039095
0.10269 -0.0037832
0.096318 -0.0035811
0.089836 -0.0032974
0.083287 -0.002928
0.076714 -0.002471
0.070163 -0.0019268
0.063675 -0.0012978
0.057287 -0.0005884
0.051032 0.00019553
0.044938 0.0010471
0.039024 0.0019587
0.033305 0.0029227
0.027787 0.0039311
0.022468 0.0049762
0.017341 0.0060504
0.012388 0.0071456
0.007585 0.0082534
0.0029036 0.0093644
-0.0016908 0.010468
-0.0062358 0.011552
-0.01077 0.012603
-0.015332 0.013605
-0.019957 0.014541
-0.024676 0.015395
-0.029515 0.016146
-0.034489 0.01678
-0.039606 0.017278
-0.044865 0.017628
-0.050254 0.01782
-0.055752 0.017846
-0.06133 0.017704
-0.066953 0.017398
-0.07258 0.016935
-0.078168 0.016325
-0.083673 0.015585
-0.089053 0.014732
-0.094269 0.013787
-0.099285 0.012772
-0.10407 0.011707
-0.10861 0.010614
-0.11287 0.0095122
-0.11686 0.0084186
-0.12055 0.0073485
-0.12397 0.0063144
-0.1271 0.0053264
-0.12996 0.0043918
-0.13256 0.0035157
-0.13491 0.0027012
-0.13703 0.0019495
-0.13893 0.0012602
-0.14063 0.00063209
-0.14215 6.2628e-05
-0.1435 -0.00045117
-0.1447 -0.00091279
-0.14576 -0.001326
-0.1467 -0.0016945
-0.14753 -0.0020223
-0.14825 -0.0023131
-0.14889 -0.0025704
-0.14946 -0.0027976
-0.14995 -0.002998
-0.15038 -0.0031743
-0.15076 -0.0033292
-0.15109 -0.0034653
-0.15138 -0.0035846
-0.15164 -0.0036891
-0.15186 -0.0037805
-0.15205 -0.0038605
-0.15222 -0.0039305
-0.15237 -0.0039916
-0.15249 -0.0040449
-0.15261 -0.0040915
-0.1527 -0.0041321
-0.15279 -0.0041676
-0.15286 -0.0041985
-0.15293 -0.0042254
-0.15298 -0.0042489
-0.15303 -0.0042694
-0.15307 -0.0042872
-0.15311 -0.0043027
-0.15314 -0.0043163
-0.15317 -0.0043281
-0.1532 -0.0043383
-0.15322 -0.0043473
-0.15324 -0.004355
-0.15325 -0.0043618
-0.15327 -0.0043677
-0.15328 -0.0043729
-0.15329 -0.0043773
-0.1533 -0.0043812
-0.15331 -0.0043846
-0.15331 -0.0043876
-0.15332 -0.0043901
-0.15333 -0.0043924
-0.15333 -0.0043943
-0.15333 -0.004396
-0.15334 -0.0043975
-0.15334 -0.0043988
-0.15334 -0.0043999
-0.15335 -0.0044009
-0.15335 -0.0044017
-0.15335 -0.0044024
-0.15335 -0.0044031
-0.15335 -0.0044036
-0.15335 -0.0044041
-0.15335 -0.0044046
-0.15336 -0.0044049
-0.15336 -0.0044052
-0.15336 -0.0044055
-0.15336 -0.0044058
-0.15336 -0.004406
-0.15336 -0.0044062
-0.15336 -0.0044063
-0.15336 -0.0044065
-0.15336 -0.0044066
-0.15336 -0.0044067
-0.15336 -0.0044068
-0.15336 -0.0044069
-0.15336 -0.0044069
-0.15336 -0.004407
-0.15336 -0.004407
-0.15336 -0.0044071
-0.15336 -0.0044071
-0.15336 -0.0044072
-0.15336 -0.0044072


==> data/example_2d_svds_A.txt <==
i s
1 1
2 0.20366
3 4.9429e-14
4 5.46e-15
5 4.5339e-15
6 1.5911e-15
7 1.4383e-15
8 1.1587e-15
9 9.8635e-16
10 7.6396e-16
11 5.4427e-16
12 4.6309e-16
13 3.5947e-16
14 3.4669e-16
15 2.7627e-16
16 2.2577e-16
17 1.9129e-16


==> data/example_2d_svds_B.txt <==
i  s
1  1
2  0.040834
3  6.7435e-14
4  7.4857e-15
5  2.7745e-15
6  2.1573e-15
7  1.8155e-15
8  1.1051e-15
9  9.7543e-16
10  6.7954e-16
11  6.3449e-16
12  5.9878e-16
13  4.9522e-16
14  4.1247e-16
15  3.2854e-16
16  3.0041e-16
17  1.6941e-16


==> data/example_3d_coords_A.txt <==
x  y  z
0.15679  -0.0058537  -0.00010248
0.15679  -0.0058536  -0.00010248
0.15679  -0.0058536  -0.00010247
0.15679  -0.0058535  -0.00010246
0.15679  -0.0058534  -0.00010246
0.15679  -0.0058533  -0.00010245
0.15679  -0.0058532  -0.00010244
0.15679  -0.0058531  -0.00010243
0.15679  -0.0058529  -0.00010241
0.15679  -0.0058528  -0.0001024
0.15679  -0.0058526  -0.00010238
0.15679  -0.0058523  -0.00010236
0.15679  -0.0058521  -0.00010234
0.15679  -0.0058518  -0.00010231
0.15679  -0.0058514  -0.00010228
0.15679  -0.0058511  -0.00010225
0.1568  -0.0058506  -0.00010221
0.1568  -0.0058501  -0.00010217
0.1568  -0.0058495  -0.00010211
0.1568  -0.0058488  -0.00010206
0.1568  -0.0058481  -0.00010199
0.1568  -0.0058472  -0.00010191
0.1568  -0.0058461  -0.00010182
0.1568  -0.005845  -0.00010172
0.1568  -0.0058436  -0.0001016
0.1568  -0.005842  -0.00010146
0.15681  -0.0058402  -0.0001013
0.15681  -0.0058382  -0.00010112
0.15681  -0.0058358  -0.00010092
0.15681  -0.0058331  -0.00010068
0.15682  -0.00583  -0.00010041
0.15682  -0.0058264  -0.00010009
0.15682  -0.0058223  -9.9734e-05
0.15683  -0.0058176  -9.9321e-05
0.15683  -0.0058121  -9.8848e-05
0.15684  -0.0058059  -9.8304e-05
0.15685  -0.0057987  -9.768e-05
0.15685  -0.0057905  -9.6964e-05
0.15686  -0.005781  -9.6143e-05
0.15687  -0.0057701  -9.5201e-05
0.15688  -0.0057576  -9.4121e-05
0.1569  -0.0057433  -9.2883e-05
0.15691  -0.0057268  -9.1465e-05
0.15693  -0.0057079  -8.9841e-05
0.15695  -0.0056861  -8.7982e-05
0.15697  -0.0056611  -8.5854e-05
0.157  -0.0056324  -8.3421e-05
0.15703  -0.0055994  -8.0641e-05
0.15706  -0.0055615  -7.7467e-05
0.1571  -0.005518  -7.3847e-05
0.15714  -0.0054681  -6.9721e-05
0.15719  -0.0054107  -6.5025e-05
0.15724  -0.0053448  -5.9687e-05
0.1573  -0.0052693  -5.3629e-05
0.15736  -0.0051825  -4.6767e-05
0.15743  -0.005083  -3.9008e-05
0.15751  -0.0049688  -3.0255e-05
0.15759  -0.004838  -2.0406e-05
0.15768  -0.0046881  -9.3568e-06
0.15777  -0.0045164  2.9999e-06
0.15787  -0.0043199  1.6768e-05
0.15796  -0.0040954  3.2046e-05
0.15805  -0.0038391  4.8921e-05
0.15814  -0.0035469  6.7468e-05
0.15821  -0.0032144  8.7737e-05
0.15826  -0.0028369  0.00010975
0.15828  -0.0024095  0.0001335
0.15825  -0.001927  0.00015893
0.15817  -0.0013844  0.00018594
0.15801  -0.00077684  0.00021438
0.15777  -0.00010012  0.00024405
0.1574  0.00064924  0.0002747
0.1569  0.0014734  0.00030601
0.15624  0.0023729  0.00033763
0.15539  0.0033461  0.00036917
0.15433  0.0043889  0.00040017
0.15302  0.0054942  0.00043016
0.15145  0.006652  0.00045859
0.14959  0.0078489  0.00048486
0.14742  0.0090687  0.00050829
0.14493  0.010293  0.00052811
0.1421  0.0115  0.00054342
0.13891  0.012668  0.00055319
0.13536  0.013775  0.00055629
0.13145  0.0148  0.00055148
0.12716  0.015724  0.0005375
0.1225  0.016529  0.00051311
0.11745  0.017204  0.00047726
0.11203  0.017739  0.00042919
0.10623  0.018132  0.00036857
0.10005  0.018381  0.00029565
0.093509  0.018491  0.00021132
0.086602  0.01847  0.00011719
0.079347  0.01833  1.5576e-05
0.071762  0.018082  -9.0603e-05
0.063867  0.01774  -0.00019793
0.055688  0.017319  -0.00030272
0.047251  0.016831  -0.00040124
0.03859  0.016288  -0.00048997
0.029735  0.015701  -0.00056583
0.020723  0.015078  -0.00062638
0.011589  0.014426  -0.00066999
0.0023708  0.013749  -0.0006959
-0.0068927  0.013053  -0.00070423
-0.016162  0.012339  -0.00069594
-0.025395  0.01161  -0.00067267
-0.03455  0.01087  -0.00063663
-0.043582  0.010121  -0.00059036
-0.052447  0.0093656  -0.00053658
-0.061101  0.0086095  -0.000478
-0.0695  0.007857  -0.00041716
-0.077603  0.0071132  -0.0003563
-0.085373  0.0063836  -0.00029734
-0.092778  0.0056734  -0.00024173
-0.099789  0.0049875  -0.00019056
-0.10639  0.0043306  -0.0001445
-0.11256  0.0037062  -0.00010389
-0.1183  0.0031173  -6.8763e-05
-0.1236  0.002566  -3.8931e-05
-0.12848  0.0020535  -1.4042e-05
-0.13293  0.0015801  6.3643e-06
-0.13699  0.0011455  2.2806e-05
-0.14067  0.00074876  3.582e-05
-0.14398  0.00038848  4.5928e-05
-0.14696  6.2843e-05  5.362e-05
-0.14963  -0.00023024  5.9338e-05
-0.15201  -0.000493  6.3469e-05
-0.15413  -0.00072776  6.6348e-05
-0.15601  -0.00093686  6.8255e-05
-0.15768  -0.0011226  6.942e-05
-0.15915  -0.0012871  7.003e-05
-0.16045  -0.0014326  7.0235e-05
-0.16159  -0.001561  7.0153e-05
-0.1626  -0.0016741  6.9873e-05
-0.16348  -0.0017736  6.9466e-05
-0.16426  -0.0018609  6.8982e-05
-0.16494  -0.0019376  6.8459e-05
-0.16553  -0.0020048  6.7926e-05
-0.16605  -0.0020637  6.7401e-05
-0.16651  -0.0021151  6.6896e-05
-0.16691  -0.0021602  6.6421e-05
-0.16726  -0.0021995  6.5979e-05
-0.16756  -0.0022339  6.5573e-05
-0.16782  -0.0022639  6.5202e-05
-0.16805  -0.0022901  6.4867e-05
-0.16826  -0.0023129  6.4566e-05
-0.16843  -0.0023329  6.4297e-05
-0.16858  -0.0023502  6.4057e-05
-0.16872  -0.0023654  6.3843e-05
-0.16883  -0.0023786  6.3654e-05
-0.16894  -0.0023901  6.3487e-05
-0.16902  -0.0024001  6.334e-05
-0.1691  -0.0024088  6.321e-05
-0.16917  -0.0024165  6.3096e-05
-0.16923  -0.0024231  6.2996e-05
-0.16928  -0.0024288  6.2909e-05
-0.16932  -0.0024339  6.2832e-05
-0.16936  -0.0024382  6.2765e-05
-0.16939  -0.002442  6.2706e-05
-0.16942  -0.0024454  6.2655e-05
-0.16945  -0.0024482  6.261e-05
-0.16947  -0.0024508  6.2571e-05
-0.16949  -0.0024529  6.2537e-05
-0.16951  -0.0024549  6.2507e-05
-0.16952  -0.0024565  6.2481e-05
-0.16953  -0.002458  6.2458e-05
-0.16954  -0.0024592  6.2438e-05
-0.16955  -0.0024603  6.2421e-05
-0.16956  -0.0024613  6.2406e-05
-0.16957  -0.0024621  6.2393e-05
-0.16958  -0.0024628  6.2382e-05
-0.16958  -0.0024634  6.2372e-05
-0.16959  -0.002464  6.2363e-05
-0.16959  -0.0024645  6.2356e-05
-0.16959  -0.0024649  6.2349e-05
-0.1696  -0.0024652  6.2343e-05
-0.1696  -0.0024655  6.2338e-05
-0.1696  -0.0024658  6.2334e-05
-0.1696  -0.0024661  6.233e-05
-0.16961  -0.0024663  6.2327e-05
-0.16961  -0.0024664  6.2324e-05
-0.16961  -0.0024666  6.2322e-05
-0.16961  -0.0024667  6.232e-05
-0.16961  -0.0024668  6.2318e-05
-0.16961  -0.002467  6.2316e-05
-0.16961  -0.002467  6.2315e-05
-0.16961  -0.0024671  6.2313e-05
-0.16961  -0.0024672  6.2312e-05
-0.16962  -0.0024672  6.2311e-05
-0.16962  -0.0024673  6.2311e-05
-0.16962  -0.0024673  6.231e-05
-0.16962  -0.0024674  6.2309e-05
-0.16962  -0.0024674  6.2309e-05
-0.16962  -0.0024674  6.2308e-05
-0.16962  -0.0024675  6.2308e-05
-0.16962  -0.0024675  6.2308e-05
-0.16962  -0.0024675  6.2307e-05
-0.16962  -0.0024675  6.2307e-05
-0.16962  -0.0024675  6.2307e-05
-0.16962  -0.0024676  6.2306e-05


==> data/example_3d_coords_B.txt <==
x   y   z
0.048252   -0.0070515   -0.00076784
0.048252   -0.0070514   -0.00076783
0.048252   -0.0070513   -0.00076782
0.048251   -0.0070512   -0.0007678
0.048251   -0.007051   -0.00076778
0.048251   -0.0070509   -0.00076776
0.048251   -0.0070507   -0.00076773
0.048251   -0.0070505   -0.0007677
0.048251   -0.0070503   -0.00076766
0.04825   -0.00705   -0.00076762
0.04825   -0.0070497   -0.00076758
0.04825   -0.0070493   -0.00076752
0.04825   -0.0070489   -0.00076746
0.048249   -0.0070484   -0.00076739
0.048249   -0.0070479   -0.00076731
0.048248   -0.0070473   -0.00076722
0.048248   -0.0070465   -0.00076712
0.048247   -0.0070457   -0.00076699
0.048246   -0.0070448   -0.00076685
0.048246   -0.0070437   -0.00076669
0.048245   -0.0070424   -0.00076651
0.048243   -0.007041   -0.0007663
0.048242   -0.0070393   -0.00076605
0.048241   -0.0070374   -0.00076577
0.048239   -0.0070352   -0.00076545
0.048237   -0.0070327   -0.00076508
0.048235   -0.0070298   -0.00076465
0.048232   -0.0070265   -0.00076417
0.048229   -0.0070227   -0.0007636
0.048226   -0.0070184   -0.00076296
0.048222   -0.0070133   -0.00076222
0.048217   -0.0070076   -0.00076137
0.048212   -0.0070009   -0.00076039
0.048206   -0.0069933   -0.00075927
0.048199   -0.0069846   -0.00075798
0.048191   -0.0069745   -0.0007565
0.048182   -0.006963   -0.0007548
0.048172   -0.0069497   -0.00075285
0.04816   -0.0069345   -0.00075061
0.048146   -0.006917   -0.00074803
0.04813   -0.0068969   -0.00074508
0.048113   -0.0068738   -0.00074169
0.048092   -0.0068473   -0.00073779
0.048068   -0.0068169   -0.00073332
0.048041   -0.006782   -0.00072819
0.04801   -0.0067418   -0.00072231
0.047975   -0.0066958   -0.00071556
0.047934   -0.0066429   -0.00070781
0.047887   -0.0065823   -0.00069894
0.047834   -0.0065126   -0.00068876
0.047773   -0.0064328   -0.00067711
0.047704   -0.0063412   -0.00066376
0.047625   -0.0062361   -0.00064848
0.047535   -0.0061157   -0.00063099
0.047432   -0.0059777   -0.000611
0.047316   -0.0058197   -0.00058816
0.047184   -0.0056387   -0.00056208
0.047034   -0.0054317   -0.00053233
0.046865   -0.005195   -0.00049843
0.046674   -0.0049244   -0.00045985
0.046459   -0.0046156   -0.000416
0.046218   -0.0042635   -0.00036624
0.045949   -0.0038624   -0.00030986
0.045648   -0.0034062   -0.00024612
0.045313   -0.0028882   -0.00017422
0.044942   -0.0023011   -9.3322e-05
0.044533   -0.0016373   -2.5576e-06
0.044083   -0.00088856   9.8935e-05
0.043589   -4.6643e-05   0.000212
0.043051   0.00089685   0.00033741
0.042465   0.0019501   0.00047583
0.04183   0.0031205   0.00062777
0.041143   0.0044148   0.00079347
0.040403   0.0058378   0.00097282
0.039605   0.0073926   0.0011653
0.038747   0.0090793   0.0013698
0.037822   0.010895   0.0015846
0.036825   0.012833   0.0018069
0.035748   0.014881   0.0020334
0.03458   0.017023   0.0022593
0.033311   0.019238   0.0024791
0.031927   0.021499   0.0026859
0.030414   0.023775   0.0028719
0.028755   0.026029   0.0030283
0.026934   0.02822   0.0031457
0.024934   0.030305   0.0032143
0.02274   0.032238   0.0032243
0.020338   0.033973   0.0031664
0.017716   0.035463   0.0030326
0.014868   0.036667   0.0028162
0.01179   0.037545   0.0025129
0.0084875   0.038065   0.0021211
0.0049714   0.038203   0.0016422
0.0012615   0.037944   0.001081
-0.0026137   0.037284   0.00044613
-0.0066171   0.036232   -0.00025072
-0.010704   0.034807   -0.00099447
-0.014821   0.03304   -0.0017674
-0.018912   0.030972   -0.0025499
-0.022917   0.028655   -0.0033211
-0.026777   0.026143   -0.0040602
-0.030433   0.023498   -0.0047472
-0.033834   0.02078   -0.0053638
-0.036937   0.018049   -0.0058947
-0.039706   0.015361   -0.0063276
-0.042118   0.012766   -0.0066542
-0.044161   0.010305   -0.0068704
-0.045833   0.0080111   -0.0069758
-0.047144   0.005909   -0.0069738
-0.048111   0.0040135   -0.0068713
-0.04876   0.0023311   -0.0066777
-0.049121   0.00086099   -0.0064047
-0.049231   -0.00040409   -0.006065
-0.049125   -0.0014763   -0.0056722
-0.048841   -0.0023712   -0.0052397
-0.048414   -0.0031068   -0.0047806
-0.047879   -0.0037021   -0.0043067
-0.047265   -0.0041759   -0.0038287
-0.046602   -0.0045467   -0.0033556
-0.045912   -0.0048314   -0.0028949
-0.045214   -0.0050454   -0.0024525
-0.044524   -0.0052022   -0.0020328
-0.043855   -0.0053135   -0.0016388
-0.043216   -0.0053893   -0.0012723
-0.042612   -0.0054376   -0.00093413
-0.042049   -0.0054653   -0.00062441
-0.041528   -0.0054777   -0.00034249
-0.04105   -0.0054791   -8.7285e-05
-0.040614   -0.0054728   0.0001426
-0.040219   -0.0054613   0.00034881
-0.039863   -0.0054466   0.00053306
-0.039544   -0.0054301   0.00069717
-0.039258   -0.0054129   0.0008429
-0.039004   -0.0053957   0.00097199
-0.038778   -0.0053789   0.0010861
-0.038578   -0.005363   0.0011867
-0.038401   -0.0053481   0.0012753
-0.038245   -0.0053343   0.0013533
-0.038108   -0.0053217   0.0014217
-0.037987   -0.0053103   0.0014817
-0.037881   -0.0053   0.0015343
-0.037788   -0.0052907   0.0015804
-0.037706   -0.0052825   0.0016206
-0.037635   -0.0052751   0.0016559
-0.037572   -0.0052686   0.0016866
-0.037518   -0.0052628   0.0017135
-0.03747   -0.0052578   0.001737
-0.037428   -0.0052533   0.0017574
-0.037392   -0.0052493   0.0017753
-0.03736   -0.0052459   0.0017909
-0.037333   -0.0052428   0.0018044
-0.037308   -0.0052402   0.0018163
-0.037287   -0.0052378   0.0018266
-0.037269   -0.0052358   0.0018356
-0.037253   -0.005234   0.0018434
-0.037239   -0.0052325   0.0018502
-0.037227   -0.0052311   0.0018562
-0.037216   -0.0052299   0.0018613
-0.037207   -0.0052289   0.0018658
-0.037199   -0.005228   0.0018698
-0.037192   -0.0052272   0.0018732
-0.037186   -0.0052265   0.0018761
-0.037181   -0.0052259   0.0018787
-0.037176   -0.0052254   0.001881
-0.037172   -0.0052249   0.0018829
-0.037169   -0.0052245   0.0018847
-0.037166   -0.0052242   0.0018861
-0.037163   -0.0052239   0.0018874
-0.037161   -0.0052236   0.0018886
-0.037159   -0.0052234   0.0018895
-0.037157   -0.0052232   0.0018904
-0.037155   -0.005223   0.0018911
-0.037154   -0.0052229   0.0018918
-0.037153   -0.0052228   0.0018924
-0.037152   -0.0052226   0.0018928
-0.037151   -0.0052225   0.0018933
-0.03715   -0.0052225   0.0018936
-0.03715   -0.0052224   0.001894
-0.037149   -0.0052223   0.0018942
-0.037149   -0.0052223   0.0018945
-0.037148   -0.0052222   0.0018947
-0.037148   -0.0052222   0.0018949
-0.037147   -0.0052221   0.0018951
-0.037147   -0.0052221   0.0018952
-0.037147   -0.0052221   0.0018953
-0.037147   -0.005222   0.0018954
-0.037146   -0.005222   0.0018955
-0.037146   -0.005222   0.0018956
-0.037146   -0.005222   0.0018957
-0.037146   -0.005222   0.0018957
-0.037146   -0.005222   0.0018958
-0.037146   -0.0052219   0.0018958
-0.037146   -0.0052219   0.0018959
-0.037146   -0.0052219   0.0018959
-0.037146   -0.0052219   0.0018959
-0.037146   -0.0052219   0.001896
-0.037146   -0.0052219   0.001896
-0.037145   -0.0052219   0.001896
-0.037145   -0.0052219   0.001896
-0.037145   -0.0052219   0.001896


==> data/example_3d_svds_A.txt <==
i s
1 1
2 0.046604
3 0.0015381
4 4.9674e-14
5 6.4152e-15
6 2.5217e-15
7 1.8786e-15
8 1.3751e-15
9 8.6175e-16
10 6.9111e-16
11 4.9673e-16
12 4.5471e-16
13 4.3025e-16
14 3.3485e-16
15 2.7733e-16
16 2.5403e-16
17 2.2007e-16
18 1.7392e-16
19 1.4196e-16
20 1.267e-16
21 1.1217e-16


==> data/example_3d_svds_B.txt <==
i s
1 1
2 0.29762
3 0.055729
4 5.6531e-14
5 1.0477e-14
6 3.4537e-15
7 2.9887e-15
8 2.5054e-15
9 1.5137e-15
10 1.4584e-15
11 1.0853e-15
12 8.9362e-16
13 8.0591e-16
14 6.663e-16
15 5.4373e-16
16 5.343e-16
17 4.9356e-16
18 4.4537e-16
19 3.5091e-16
20 3.3684e-16
21 2.0585e-16

